Second-order asymptotics for the quantum and private capacities of the erasure channel

An erasure channel either delivers a quantum system intact or tells the receiver that it was lost. How much quantum information, or secret classical information, can a finite block transmit without assistance? We determine the optimal second-order coding rates for input dimension $d\ge2$, erasure probability $0<p<1/2$, and fixed infidelity (one minus fidelity) $0<\varepsilon<1$. For $n$ channel uses, the optimal base-two logarithmic code size is \begin{equation}\tag{A}\label{eq:abstract-rate} n(1-2p)\log_2d +2\sqrt{np(1-p)}\log_2d\,\Phi^{-1}(\varepsilon) +O((\ln n)^2), \end{equation} where $\Phi$ is the standard normal cumulative distribution function and $\Phi^{-1}$ is its quantile function. The square-root term is the second-order correction. This formula holds for entanglement transmission, entanglement generation, and private classical communication. Quantum error measures failure to preserve entanglement. Private error compares the actual output with a correctly decoded uniform message independent of an optimized environment state. The achievable Gaussian term and a matching quantum expansion below infidelity one half were established recently. We prove matching upper bounds for every fixed infidelity, including private communication, with the displayed remainder. The proof bounds one code's average performance across all loss patterns of a given size; binomial fluctuations then determine the Gaussian correction. It combines tests of correct and secret communication with tensor-product averaging and a classical polynomial identity. Arbitrary mixed encoders and collective decoders are allowed. Requiring the private error bound for every message preserves the Gaussian term. Fixing the ideal environment state to the actual marginal instead changes the quantile to $\Phi^{-1}(1-\sqrt{1-\varepsilon})$. Thus the precise privacy criterion affects communication at second order.

==> figures/gaussian_n128.csv <==
z,logical_qudits,error,normal,difference
-3.061862178478973,34,0.0021485732096162722,0.001099823530556528,0.0010487496790597443
-2.9598001058630072,35,0.0028556247109621045,0.0015391935583358547,0.0013164311526262498
-2.8577380332470415,36,0.0037682379512628014,0.0021333624110880596,0.0016348755401747418
-2.7556759606310757,37,0.004936828698340216,0.0029285495426420644,0.002008279155698152
-2.65361388801511,38,0.006421492805736184,0.003981744603274993,0.0024397482024611913
-2.551551815399144,39,0.008292589633340853,0.005362218801530065,0.0029303708318107885
-2.4494897427831783,40,0.010632049434184523,0.007152939217714809,0.0034791102164697134
-2.3474276701672125,41,0.013533386425473987,0.00945177150556067,0.004081614919913318
-2.2453655975512468,42,0.01710275296265365,0.012372336023199468,0.004730416939454182
-2.143303524935281,43,0.021457940691337964,0.016044366989115627,0.005413573702222337
-2.041241452319315,44,0.026728902559867238,0.020613416668581838,0.0061154858912854
-1.9391793797033494,45,0.03305525680234009,0.026239749779623293,0.006815507022716796
-1.8371173070873836,46,0.040586018061741926,0.03309628986109672,0.007489728200645203
-1.735055234471418,47,0.04947518384506973,0.04136551115755121,0.00810967268751852
-1.6329931618554523,48,0.05988053611473803,0.051235217429874684,0.008645318684863346
-1.5309310892394865,49,0.07195710382396567,0.06289321231947,0.009063891504495672
-1.4288690166235207,50,0.08585512896597118,0.07652094207940999,0.009334186886561194
-1.326806944007555,51,0.10171157057900289,0.09228627641994147,0.009425294159061418
-1.2247448713915892,52,0.11964764909417146,0.11033568095992341,0.009311968134248047
-1.1226827987756234,53,0.1397590435176253,0.13078611800697465,0.008972925510650653
-1.0206207261596576,54,0.16211376219552895,0.15371708296369768,0.008396679231831267
-0.9185586535436918,55,0.18674218276388088,0.17916323337444012,0.007578949389440759
-0.8164965809277261,56,0.21363623364019113,0.2071080891212626,0.006528144518928525
-0.7144345083117604,57,0.24274078792003362,0.23747926994475338,0.005261517975280239
-0.6123724356957946,58,0.27395515547863225,0.2701456873037099,0.003809468174922337
-0.5103103630798288,59,0.3071274149361811,0.30491702183672975,0.0022103930994513687
-0.4082482904638631,60,0.3420589256661847,0.34154569915480437,0.0005132265113803047
-0.3061862178478973,61,0.378502866760334,0.3797314326899668,-0.0012285659296327744
-0.20412414523193154,62,0.4161718814396873,0.41912824319291314,-0.0029563617532258335
-0.10206207261596577,63,0.4547413957119366,0.45935370271414444,-0.004612307002207827
0.0,64,0.4938597172594428,0.5,-0.0061402827405572236
0.10206207261596577,65,0.5331557669858401,0.5406462972858556,-0.007490530300015452
0.20412414523193154,66,0.5722501815910827,0.5808717568070869,-0.008621575216004262
0.3061862178478973,67,0.6107661523267489,0.6202685673100332,-0.009502414983284302
0.4082482904638631,68,0.6483395746061227,0.6584543008451956,-0.010114726239072946
0.5103103630798288,69,0.6846310264792174,0.6950829781632702,-0.010451951684052885
0.6123724356957946,70,0.7193329677899002,0.7298543126962901,-0.010521344906389896
0.7144345083117604,71,0.7521807164677524,0.7625207300552466,-0.010340013587494146
0.8164965809277261,72,0.7829551868402232,0.7928919108787373,-0.009936724038514089
0.9185586535436918,73,0.8114910953757832,0.8208367666255598,-0.009345671249776588
1.0206207261596576,74,0.8376746318397748,0.8462829170363023,-0.008608285196527565
1.1226827987756234,75,0.8614479285662021,0.8692138819930253,-0.00776595342682318
1.2247448713915892,76,0.8828021234550869,0.8896643190400766,-0.006862195584989683
1.326806944007555,77,0.9017781006528202,0.9077137235800585,-0.005935622927238371
1.4288690166235207,78,0.9184563198392641,0.92347905792059,-0.005022738081325917
1.5309310892394865,79,0.9329546820564553,0.93710678768053,-0.004152105624074753
1.6329931618554523,80,0.9454170122133482,0.9487647825701253,-0.0033477703567771355
1.735055234471418,81,0.956009391182382,0.9586344888424488,-0.0026250976600667997
1.8371173070873836,82,0.9649091809862778,0.9669037101389033,-0.001994529152625546
1.9391793797033494,83,0.9723012077142223,0.9737602502203767,-0.0014590425061543622
2.041241452319315,84,0.9783687766421029,0.9793865833314181,-0.0010178066893152815
2.143303524935281,85,0.9832907615467678,0.9839556330108844,-0.0006648714641166453
2.2453655975512468,86,0.9872353644512998,0.9876276639768006,-0.0003922995255007944
2.3474276701672125,87,0.990358643355424,0.9905482284944394,-0.0001895851390153469
2.4494897427831783,88,0.9928010651607193,0.9928470607822852,-4.599562156593073e-05
2.551551815399144,89,0.994687486401074,0.9946377811984699,4.970520260405564e-05
2.65361388801511,90,0.9961260186318791,0.9960182553967251,0.00010776323515404584
2.7556759606310757,91,0.9972091134316705,0.9970714504573579,0.00013766297431261343
2.8577380332470415,92,0.9980139973699513,0.9978666375889119,0.00014735978103941338
2.9598001058630072,93,0.9986043605465562,0.9984608064416641,0.0001435541048920852
3.061862178478973,94,0.9990316088132033,0.9989001764694435,0.0001314323437597853


==> figures/gaussian_n2048.csv <==
z,logical_qudits,error,normal,difference
-3.01083114217099,906,0.0014796813064402066,0.001302668463005883,0.00017701284343432351
-2.9853156240169985,907,0.0016040385499716205,0.0014164292912009976,0.0001876092587706228
-2.9598001058630072,908,0.0017378779187546903,0.0015391935583358547,0.0001986843604188356
-2.9342845877090156,909,0.0018818309112435077,0.0016715876113482526,0.00021024329989525505
-2.9087690695550243,910,0.002036572838151023,0.0018142739030138895,0.00022229893513713342
-2.8832535514010327,911,0.0022028066071991485,0.001967952467838298,0.0002348541393608506
-2.8577380332470415,912,0.0023812828853744207,0.0021333624110880596,0.00024792047428636105
-2.83222251509305,913,0.0025727814931705987,0.002311283406948987,0.00026149808622161165
-2.8067069969390586,914,0.002778134113532429,0.0025025372014526115,0.0002755969120798174
-2.781191478785067,915,0.0029982030125246736,0.0027079891154608736,0.0002902138970638001
-2.7556759606310757,916,0.0032339065541481583,0.0029285495426420644,0.00030535701150609385
-2.730160442477084,917,0.0034861949421763016,0.003165175437012102,0.0003210195051641996
-2.704644924323093,918,0.0037560788171316028,0.003418871784254595,0.00033720703287700793
-2.679129406169101,919,0.004044601691860892,0.003690693050673506,0.00035390864118738574
-2.65361388801511,920,0.004352871923848476,0.003981744603274993,0.0003711273205734833
-2.628098369861118,921,0.004682031495284458,0.004293184094122882,0.0003888474011615765
-2.602582851707127,922,0.005033291670319882,0.004626222801766778,0.0004070688685531036
-2.5770673335531353,923,0.005407897749289289,0.0049821269222062375,0.00042577082708305115
-2.551551815399144,924,0.005807168736206103,0.005362218801530065,0.000444949934676038
-2.5260362972451524,925,0.0062324576768440915,0.005767878102060814,0.0004645795747832771
-2.500520779091161,926,0.0066851956764397815,0.00620054289354153,0.0004846527828982518
-2.4750052609371695,927,0.00716684741295809,0.006661710660629955,0.0005051367523281353
-2.4494897427831783,928,0.007678959858283828,0.007152939217714809,0.0005260206405690183
-2.4239742246291867,929,0.008223112541694834,0.007675847521845317,0.0005472650198495169
-2.3984587064751954,930,0.008800971339428167,0.008232116374368362,0.0005688549650598052
-2.372943188321204,931,0.009414233049687809,0.008823489001704196,0.0005907440479836126
-2.3474276701672125,932,0.010064684624972722,0.00945177150556067,0.0006129131194120528
-2.3219121520132213,933,0.0107541416094115,0.010118833172793442,0.0006353084366180588
-2.2963966338592297,934,0.01148451319525915,0.01082660663506693,0.0006579065601922188
-2.2708811157052384,935,0.012257734066528352,0.011577087868460333,0.0006806461980680186
-2.2453655975512468,936,0.013075835665180526,0.012372336023199468,0.0007034996419810584
-2.2198500793972555,937,0.013940870982521008,0.013214473073778514,0.0007263979087424946
-2.194334561243264,938,0.01485499242138307,0.014105683279870995,0.0007493091415120747
-2.1688190430892726,939,0.015820369079158198,0.015048212448616816,0.0007721566305413825
-2.143303524935281,940,0.01683927158926232,0.016044366989115627,0.0007949046001466918
-2.1177880067812898,941,0.0179139814475682,0.017096512750256535,0.000817468697311665
-2.092272488627298,942,0.019046883209225752,0.018207073633374284,0.0008398095758514676
-2.066756970473307,943,0.02024036542418679,0.019378529971640635,0.0008618354525461551
-2.041241452319315,944,0.02149692055360283,0.020613416668581838,0.0008835038850209913
-2.015725934165324,945,0.022819037100607554,0.021914321088656163,0.0009047160119513911
-1.9902104160113323,946,0.02420930759362426,0.023283880693432686,0.0009254269001915741
-1.9646948978573409,947,0.025670311526089364,0.024724780417581978,0.0009455311085073866
-1.9391793797033494,948,0.027204731731643166,0.026239749779623293,0.0009649819520198728
-1.913663861549358,949,0.02881522778145947,0.027831559723167372,0.0009836680582920969
-1.8881483433953665,950,0.030504561048154705,0.029503019185252638,0.0010015418629020674
-1.862632825241375,951,0.032275458252112955,0.031256971389288415,0.00101848686282454
-1.8371173070873836,952,0.03413074547673288,0.03309628986109672,0.0010344556156361567
-1.8116017889333922,953,0.03607320160584769,0.03502387416757405,0.0010493274382736423
-1.786086270779401,954,0.038105701512388505,0.03704264537858244,0.0010630561338060632
-1.7605707526254095,955,0.040231059187841506,0.03915554125381328,0.0010755179340282278
-1.735055234471418,956,0.042452180279303565,0.04136551115755121,0.0010866691217523566
-1.7095397163174266,957,0.04477189477890924,0.04367551070549018,0.0010963840734190614
-1.6840241981634352,958,0.0471931190305525,0.046088496149018186,0.0011046228815343104
-1.6585086800094437,959,0.04971867792214795,0.04860741850368263,0.0011112594184653213
-1.6329931618554523,960,0.05235147642298743,0.051235217429874684,0.0011162589931127467
-1.6074776437014608,961,0.055094311304300175,0.05397481487511628,0.0011194964291838944
-1.5819621255474694,962,0.05795005220139837,0.05682910848869716,0.0011209437127012098
-1.556446607393478,963,0.0609214429778685,0.05980096482078027,0.0011204781570882325
-1.5309310892394865,964,0.06401129223345003,0.06289321231947,0.0011180799139800385
-1.505415571085495,965,0.06722226452374458,0.06610863414070513,0.0011136303830394517
-1.4799000529315036,966,0.07055708015557517,0.06944996078719817,0.0011071193683769992
-1.4543845347775122,967,0.0740182965764778,0.0729198625939789,0.0010984339824988976
-1.4288690166235207,968,0.07760851721455322,0.07652094207940999,0.0010875751351432372
-1.4033534984695293,969,0.08133016345932033,0.0802557261818172,0.0010744372775031291
-1.3778379803155378,970,0.08518569221334708,0.0841266584031049,0.0010590338102421798
-1.3523224621615464,971,0.08917735899721076,0.08813609088190744,0.0010412681153033204
-1.326806944007555,972,0.09330744378617775,0.09228627641994147,0.0010211673662362808
-1.3012914258535635,973,0.09757800588583013,0.0965793604862748,0.0009986453995553257
-1.275775907699572,974,0.10199111752950311,0.1010173732251981,0.0009737443043050104
-1.2502603895455806,975,0.10654861128624123,0.10560222149427267,0.0009463897919685521
-1.2247448713915892,976,0.11125232079470204,0.11033568095992341,0.000916639834778632
-1.1992293532375977,977,0.11610382157984674,0.11521938827864014,0.0008844333012065914
-1.1737138350836063,978,0.12110467819763221,0.12025483339244042,0.0008498448051917906
-1.1481983169296148,979,0.12625617944974296,0.12544335196771983,0.0008128274820231318
-1.1226827987756234,980,0.13155959111176316,0.13078611800697465,0.000773473104788508
-1.097167280621632,981,0.13701588664467784,0.13628413666311012,0.0007317499815677198
-1.0716517624676405,982,0.14262600457854024,0.14193823728614724,0.0006877672923930045
-1.046136244313649,983,0.14839057592369584,0.14774906673211013,0.0006415091915857041
-1.0206207261596576,984,0.1543101851838011,0.15371708296369768,0.0005931022201034197
-0.9951052080056662,985,0.1603850957668167,0.15984254897203365,0.0005425467947830498
-0.9695896898516747,986,0.16661551350700682,0.16612552704832612,0.0004899864586807023
-0.9440741716976833,987,0.17300131146413014,0.1725658734336657,0.00043543803046444673
-0.9185586535436918,988,0.17954229474517408,0.17916323337444012,0.0003790613707339574
-0.8930431353897005,989,0.1862379261581999,0.1859170366099444,0.00032088954825548743
-0.867527617235709,990,0.19308759104242945,0.19282649331772567,0.0002610977247037849
-0.8420120990817176,991,0.20009032530928372,0.1998905905410137,0.00019973476827001013
-0.8164965809277261,992,0.20724507891580077,0.2071080891212626,0.0001369897945381615
-0.7909810627737347,993,0.2145504478778093,0.21447752115736501,7.29267204442885e-05
-0.7654655446197433,994,0.22200493495793647,0.22199718801150475,7.746946431713697e-06
-0.7399500264657518,995,0.22960668727345537,0.22966515887988814,-5.8471606432769496e-05
-0.7144345083117604,996,0.2373537527176489,0.23747926994475338,-0.00012551722710446578
-0.6889189901577689,997,0.24524382480652726,0.245437124122097,-0.0001932993155697449
-0.6634034720037775,998,0.25327449331229046,0.25353609141749456,-0.0002615981052040972
-0.637887953849786,999,0.26144299799791193,0.26177330990023084,-0.00033031190231891383
-0.6123724356957946,1000,0.26974647191527285,0.2701456873037099,-0.0003992153884370686
-0.5868569175418031,1001,0.2781817056636447,0.27864990325778627,-0.0004681975941415728
-0.5613413993878117,1002,0.28674538179380205,0.28728241215627187,-0.0005370303624698258
-0.5358258812338202,1003,0.2954338511953267,0.2960394466604237,-0.0006055954650969753
-0.5103103630798288,1004,0.3042433570525117,0.30491702183672975,-0.0006736647842180421
-0.48479484492583735,1005,0.3131698249161236,0.3139109399247897,-0.0007411150086660823
-0.4592793267718459,1006,0.32220907467756377,0.32301679572855124,-0.0008077210509874755
-0.4337638086178545,1007,0.3313566258134758,0.3322299826216165,-0.0008733568081407128
-0.4082482904638631,1008,0.3406078958821854,0.34154569915480437,-0.0009378032726189978
-0.3827327723098716,1009,0.3499580223444189,0.35095895625163526,-0.0010009339072163392
-0.3572172541558802,1010,0.35940204614069304,0.3604645849749354,-0.0010625388342423436
-0.33170173600188874,1011,0.36893475138926135,0.37005724484532165,-0.0011224934560603028
-0.3061862178478973,1012,0.3785508326747851,0.3797314326899668,-0.0011806000151816654
-0.28067069969390585,1013,0.3882447538065881,0.38948149199775006,-0.0012367381911619346
-0.2551551815399144,1014,0.39801089753696894,0.39930162275469533,-0.001290725217726385
-0.22963966338592295,1015,0.40784344443029813,0.40918589173149345,-0.0013424473011953153
-0.20412414523193154,1016,0.4177365038334582,0.41912824319291314,-0.0013917393594549687
-0.1786086270779401,1017,0.4276840137604461,0.4291225099970366,-0.0014384962365904808
-0.15309310892394865,1018,0.43767985205677656,0.4391624250505174,-0.0014825729937408272
-0.1275775907699572,1019,0.4477177580469578,0.4492416330844679,-0.001523875037510114
-0.10206207261596577,1020,0.4577914229680818,0.45935370271414444,-0.0015622797460626558
-0.07654655446197432,1021,0.46789443396096636,0.4694921387443171,-0.0015977047833507507
-0.051031036307982884,1022,0.4780203429938516,0.4796503946811049,-0.0016300516872532755
-0.025515518153991442,1023,0.4881626336043504,0.4898218854101183,-0.0016592518057678696
0.0,1024,0.4983147676909141,0.5,-0.0016852323090859045
0.025515518153991442,1025,0.5084701752339265,0.5101781145898817,-0.001707939355955257
0.051031036307982884,1026,0.5186222784985278,0.5203496053188952,-0.0017273268203673586
0.07654655446197432,1027,0.5287645047817493,0.5305078612556829,-0.0017433564739336438
0.10206207261596577,1028,0.5388902877432827,0.5406462972858556,-0.0017560095425728228
0.1275775907699572,1029,0.548993103043914,0.5507583669155321,-0.001765263871618128
0.15309310892394865,1030,0.5590664466986985,0.5608375749494826,-0.0017711282507840709
0.1786086270779401,1031,0.5691038932925948,0.5708774900029634,-0.0017735967103685857
0.20412414523193154,1032,0.5790990514307697,0.5808717568070869,-0.0017727053763172407
0.22963966338592295,1033,0.5890456440426228,0.5908141082685066,-0.0017684642258837258
0.2551551815399144,1034,0.5989374411846246,0.6006983772453047,-0.0017609360606801738
0.28067069969390585,1035,0.6087683617757448,0.6105185080022499,-0.001750146226505156
0.3061862178478973,1036,0.6185323841868599,0.6202685673100332,-0.0017361831231733627
0.33170173600188874,1037,0.6282236685913964,0.6299427551546783,-0.001719086563281902
0.3572172541558802,1038,0.6378364459494249,0.6395354150250646,-0.0016989690756397113
0.3827327723098716,1039,0.6473651600091054,0.6490410437483647,-0.0016758837392593096
0.4082482904638631,1040,0.6568043354606458,0.6584543008451956,-0.0016499653845498674
0.4337638086178545,1041,0.6661487384886604,0.6677700173783835,-0.0016212788897230768
0.4592793267718459,1042,0.6753932250294035,0.6769832042714488,-0.0015899792420452918
0.48479484492583735,1043,0.6845329186525758,0.6860890600752103,-0.0015561414226344938
0.5103103630798288,1044,0.6935630400025102,0.6950829781632702,-0.0015199381607600149
0.5358258812338202,1045,0.7024791006818624,0.7039605533395763,-0.001481452657713933
0.5613413993878117,1046,0.7112767150916961,0.7127175878437282,-0.0014408727520320852
0.5868569175418031,1047,0.7199518088999293,0.7213500967422137,-0.0013982878422844625
0.6123724356957946,1048,0.7285004146147831,0.7298543126962901,-0.0013538980815069879
0.637887953849786,1049,0.736918893148516,0.7382266900997692,-0.0013077969512531595
0.6634034720037775,1050,0.7452037145623988,0.7464639085825054,-0.0012601940201066864
0.6889189901577689,1051,0.7533516911812486,0.754562875877903,-0.0012111846966544881
0.7144345083117604,1052,0.7613597450347483,0.7625207300552466,-0.0011609850204982175
0.7399500264657518,1053,0.7692251509410463,0.7703348411201119,-0.0011096901790655922
0.7654655446197433,1054,0.7769452922378891,0.7780028119884952,-0.001057519750606084
0.7909810627737347,1055,0.7845179122339397,0.7855224788426349,-0.0010045666086951899
0.8164965809277261,1056,0.7919408598732204,0.7928919108787373,-0.0009510510055169563
0.8420120990817176,1057,0.799212347950389,0.8001094094589862,-0.0008970615085972522
0.867527617235709,1058,0.8063306903833569,0.8071735066822743,-0.0008428162989173593
0.8930431353897005,1059,0.8132945656027764,0.8140829633900556,-0.000788397787279238
0.9185586535436918,1060,0.8201027471204488,0.8208367666255598,-0.0007340195051109832
0.9440741716976833,1061,0.826754370532806,0.8274341265663343,-0.0006797560335283226
0.9695896898516747,1062,0.8332486590672538,0.8338744729516738,-0.0006258138844200678
0.9951052080056662,1063,0.8395851926835662,0.8401574510279664,-0.0005722583444001117
1.0206207261596576,1064,0.8457636302569866,0.8462829170363023,-0.0005192867793156752
1.046136244313649,1065,0.8517839793189687,0.8522509332678898,-0.00046695394892115605
1.0716517624676405,1066,0.8576463164958645,0.8580617627138527,-0.00041544621798816905
1.097167280621632,1067,0.8633510564996958,0.8637158633368899,-0.00036480683719408713
1.1226827987756234,1068,0.8688986723857279,0.8692138819930253,-0.000315209607297362
1.1481983169296148,1069,0.8742899624835434,0.8745566480322802,-0.000266685548736767
1.1737138350836063,1070,0.8795257719670486,0.8797451666075595,-0.00021939464051090596
1.1992293532375977,1071,0.8846072565045503,0.8847806117213599,-0.00017335521680961197
1.2247448713915892,1072,0.8895356065521147,0.8896643190400766,-0.0001287124879618684
1.2502603895455806,1073,0.8943123065970233,0.8943977785057273,-8.547190870400456e-05
1.275775907699572,1074,0.8989388634917931,0.8989826267748019,-4.376328300881305e-05
1.3012914258535635,1075,0.9034170602664664,0.9034206395137252,-3.579247258800322e-06
1.326806944007555,1076,0.9077486897177515,0.9077137235800585,3.496613769293777e-05
1.3523224621615464,1077,0.9119358018705732,0.9118639091180926,7.189275248065119e-05
1.3778379803155378,1078,0.9159804439265166,0.9158733415968952,0.00010710232962141131
1.4033534984695293,1079,0.9198849005624178,0.9197442738181828,0.000140626744234984
1.4288690166235207,1080,0.9236514412262945,0.92347905792059,0.00017238330570445992
1.4543845347775122,1081,0.9272825525690143,0.9270801374060211,0.00020241516299313034
1.4799000529315036,1082,0.9307806939562346,0.9305500392128019,0.0002306547434327566
1.505415571085495,1083,0.9341485214367685,0.9338913658592949,0.0002571555774736334
1.5309310892394865,1084,0.9373886522174953,0.93710678768053,0.0002818645369653261
1.556446607393478,1085,0.9405038796777663,0.9401990351792198,0.0003048444985465082
1.5819621255474694,1086,0.9434969474325114,0.9431708915113028,0.00032605592120860116
1.6074776437014608,1087,0.9463707550047231,0.9460251851248838,0.00034556987983935805
1.6329931618554523,1088,0.9491281419816174,0.9487647825701253,0.0003633594114921257
1.6585086800094437,1089,0.9517720840559135,0.9513925814963173,0.00037950255959617873
1.6840241981634352,1090,0.954305487662528,0.9539115038509818,0.00039398381154620576
1.7095397163174266,1091,0.9567313761929993,0.9563244892945099,0.0004068868984894447
1.735055234471418,1092,0.9590526953871641,0.9586344888424488,0.00041820654471524943
1.7605707526254095,1093,0.9612724896130019,0.9608444587461867,0.00042803086681519886
1.786086270779401,1094,0.9633937181802139,0.9629573546214175,0.0004363635587963932
1.8116017889333922,1095,0.965419421659374,0.964976125832426,0.0004432958269480203
1.8371173070873836,1096,0.9673525491833517,0.9669037101389033,0.0004488390444483681
1.862632825241375,1097,0.9691961148545077,0.9687430286107116,0.0004530862437961414
1.8881483433953665,1098,0.970953036006262,0.9704969808147473,0.00045605519151470375
1.913663861549358,1099,0.9726262798148763,0.9721684402768326,0.0004578395380436806
1.9391793797033494,1100,0.9742187124079,0.9737602502203767,0.000458462187523323
1.9646948978573409,1101,0.9757332358575626,0.975275219582418,0.0004580162751445238
1.9902104160113323,1102,0.9771726479458187,0.9767161193065673,0.00045652863925138565
2.015725934165324,1103,0.9785397697695372,0.9780856789113438,0.0004540908581933678
2.041241452319315,1104,0.9798373159036745,0.9793865833314181,0.00045073257225636265
2.066756970473307,1105,0.9810680128943683,0.9806214700283593,0.00044654286600898097
2.092272488627298,1106,0.9822344795024969,0.9817929263666257,0.0004415531358711311
2.1177880067812898,1107,0.9833393363996116,0.9829034872497434,0.0004358491498681616
2.143303524935281,1108,0.9843850961238508,0.9839556330108844,0.0004294631129664328
2.1688190430892726,1109,0.9853742643255591,0.9849517875513831,0.00042247677417595053
2.194334561243264,1110,0.9863092390260331,0.9858943167201291,0.0004149223059040086
2.2198500793972555,1111,0.9871924037850377,0.9867855269262215,0.0004068768588162408
2.2453655975512468,1112,0.9880260358198709,0.9876276639768006,0.00039837184307034423
2.2708811157052384,1113,0.9888123914861903,0.9884229121315397,0.00038947935465061256
2.2963966338592297,1114,0.9895536227899578,0.989173393364933,0.00038022942502480284
2.3219121520132213,1115,0.9902518555864595,0.9898811668272065,0.0003706887592529462
2.3474276701672125,1116,0.990909114000411,0.9905482284944394,0.00036088550597168645
2.372943188321204,1117,0.9915273917562063,0.9911765109982958,0.0003508807579104545
2.3984587064751954,1118,0.9921085840112371,0.9917678836256316,0.0003407003856055191
2.4239742246291867,1119,0.9926545522337731,0.9923241524781546,0.00033039975561843793
2.4494897427831783,1120,0.9931670629507614,0.9928470607822852,0.00032000216847616336
2.4750052609371695,1121,0.9936478465888021,0.9933382893393701,0.00030955724943204643
2.500520779091161,1122,0.9940985426396859,0.9937994571064585,0.0002990855332274389
2.5260362972451524,1123,0.9945207528752023,0.9942321218979392,0.0002886309772630602
2.551551815399144,1124,0.9949159924407807,0.9946377811984699,0.0002782112423107552
2.5770673335531353,1125,0.9952857378468326,0.9950178730777938,0.00026786476903883916
2.602582851707127,1126,0.9956313835124033,0.9953737771982332,0.00025760631417015567
2.628098369861118,1127,0.9959542849248937,0.9957068159058771,0.00024746901901662177
2.65361388801511,1128,0.9962557201709248,0.9960182553967251,0.0002374647741997249
2.679129406169101,1129,0.9965369286430923,0.9963093069493265,0.00022762169376577823
2.704644924323093,1130,0.9967990771136249,0.9965811282157454,0.00021794889787951632
2.730160442477084,1131,0.9970432943517227,0.9968348245629879,0.0002084697887347886
2.7556759606310757,1132,0.9972706413164526,0.9970714504573579,0.00019919085909470002
2.781191478785067,1133,0.9974821420316116,0.9972920108845391,0.0001901311470724476
2.8067069969390586,1134,0.9976787574970426,0.9974974627985473,0.00018129469849526014
2.83222251509305,1135,0.9978614131502443,0.997688716593051,0.00017269655719331922
2.8577380332470415,1136,0.9980309761193635,0.9978666375889119,0.00016433853045161317
2.8832535514010327,1137,0.9981882795822837,0.9980320475321617,0.00015623205012205155
2.9087690695550243,1138,0.9983341030094489,0.9981857260969861,0.00014837691246283313
2.9342845877090156,1139,0.9984691937122262,0.9983284123886518,0.00014078132357442374
2.9598001058630072,1140,0.9985942497490016,0.9984608064416641,0.00013344330733744414
2.9853156240169985,1141,0.9987099389354896,0.998583570708799,0.00012636822669065406
3.01083114217099,1142,0.9988168841128233,0.9986973315369941,0.00011955257582918488


==> figures/gaussian_n512.csv <==
z,logical_qudits,error,normal,difference
-3.01083114217099,197,0.00172385237144723,0.001302668463005883,0.000421183908441347
-2.9598001058630072,198,0.0020119916995853834,0.0015391935583358547,0.00047279814124952875
-2.9087690695550243,199,0.0023434147654611695,0.0018142739030138895,0.00052914086244728
-2.8577380332470415,200,0.002723784542620568,0.0021333624110880596,0.0005904221315325086
-2.8067069969390586,201,0.003159319831926013,0.0025025372014526115,0.0006567826304734016
-2.7556759606310757,202,0.0036569190709288906,0.0029285495426420644,0.0007283695282868262
-2.704644924323093,203,0.004224107278027256,0.003418871784254595,0.0008052354937726613
-2.65361388801511,204,0.004869181283247676,0.003981744603274993,0.0008874366799726833
-2.602582851707127,205,0.005601128953797048,0.004626222801766778,0.0009749061520302697
-2.551551815399144,206,0.006429798090471756,0.005362218801530065,0.0010675792889416917
-2.500520779091161,207,0.007365779918714964,0.00620054289354153,0.001165237025173434
-2.4494897427831783,208,0.008420603928956175,0.007152939217714809,0.0012676647112413652
-2.3984587064751954,209,0.009606576540414446,0.008232116374368362,0.001374460166046084
-2.3474276701672125,210,0.010937004204978852,0.00945177150556067,0.0014852326994181826
-2.2963966338592297,211,0.012425977263114715,0.01082660663506693,0.001599370628047785
-2.2453655975512468,212,0.014088623693772154,0.012372336023199468,0.0017162876705726863
-2.194334561243264,213,0.015940827602089036,0.014105683279870995,0.0018351443222180408
-2.143303524935281,214,0.017999516095292524,0.016044366989115627,0.001955149106176897
-2.092272488627298,215,0.020282301699140522,0.018207073633374284,0.002075228065766238
-2.041241452319315,216,0.022807804980087446,0.020613416668581838,0.002194388311505608
-1.9902104160113323,217,0.025595210610344345,0.023283880693432686,0.0023113299169116586
-1.9391793797033494,218,0.028664628539067125,0.026239749779623293,0.0024248787594438326
-1.8881483433953665,219,0.032036554531430166,0.029503019185252638,0.0025335353461775276
-1.8371173070873836,220,0.03573227290252014,0.03309628986109672,0.0026359830414234148
-1.786086270779401,221,0.039773214234997384,0.03704264537858244,0.0027305688564149416
-1.735055234471418,222,0.04418140289818021,0.04136551115755121,0.0028158917406290035
-1.6840241981634352,223,0.04897870735228791,0.046088496149018186,0.002890211203269724
-1.6329931618554523,224,0.05418733583203082,0.051235217429874684,0.0029521184021561384
-1.5819621255474694,225,0.05982897816915867,0.05682910848869716,0.002999869680461509
-1.5309310892394865,226,0.06592535305518797,0.06289321231947,0.0030321407357179753
-1.4799000529315036,227,0.07249724458804284,0.06944996078719817,0.003047283800844666
-1.4288690166235207,228,0.07956510435554026,0.07652094207940999,0.0030441622761302745
-1.3778379803155378,229,0.0871479907931474,0.0841266584031049,0.0030213323900425
-1.326806944007555,230,0.09526422885010961,0.09228627641994147,0.002977952430168143
-1.275775907699572,231,0.10393026551642043,0.1010173732251981,0.0029128922912223243
-1.2247448713915892,232,0.11316138894626927,0.11033568095992341,0.002825707986345863
-1.1737138350836063,233,0.12297051888802499,0.12025483339244042,0.002715685495584569
-1.1226827987756234,234,0.1333689857542812,0.13078611800697465,0.0025828677473065387
-1.0716517624676405,235,0.14436527983053807,0.14193823728614724,0.0024270425443908283
-1.0206207261596576,236,0.1559658888313171,0.15371708296369768,0.0022488058676194134
-0.9695896898516747,237,0.16817403430194133,0.16612552704832612,0.002048507253615217
-0.9185586535436918,238,0.18099056365967303,0.17916323337444012,0.0018273302852329087
-0.867527617235709,239,0.19441270576717898,0.19282649331772567,0.0015862124494533114
-0.8164965809277261,240,0.20843501035424258,0.2071080891212626,0.0013269212329799773
-0.7654655446197433,241,0.22304815699102315,0.22199718801150475,0.0010509689795183963
-0.7144345083117604,242,0.23823993121228154,0.23747926994475338,0.0007606612675281621
-0.6634034720037775,243,0.25399412177882974,0.25353609141749456,0.00045803036133518216
-0.6123724356957946,244,0.27029151894519854,0.2701456873037099,0.00014583164148862515
-0.5613413993878117,245,0.2871089337911976,0.28728241215627187,-0.0001734783650742533
-0.5103103630798288,246,0.3044202001164154,0.30491702183672975,-0.0004968217203143444
-0.4592793267718459,247,0.32219534669523,0.32301679572855124,-0.0008214490333212643
-0.4082482904638631,248,0.3404015805353718,0.34154569915480437,-0.001144118619432588
-0.3572172541558802,249,0.35900263824091916,0.3604645849749354,-0.0014619467340162284
-0.3061862178478973,250,0.3779597251631014,0.3797314326899668,-0.001771707526865396
-0.2551551815399144,251,0.3972310658678622,0.39930162275469533,-0.002070556886833108
-0.20412414523193154,252,0.41677277137143776,0.41912824319291314,-0.0023554718214753856
-0.15309310892394865,253,0.43653860135069417,0.4391624250505174,-0.0026238236998232245
-0.10206207261596577,254,0.4564807305078722,0.45935370271414444,-0.0028729722062722507
-0.051031036307982884,255,0.4765497270841153,0.4796503946811049,-0.0031006675969895703
0.0,256,0.49669518969431353,0.5,-0.0033048103056864675
0.051031036307982884,257,0.5168659384231943,0.5203496053188952,-0.0034836668957008987
0.10206207261596577,258,0.5370104953797054,0.5406462972858556,-0.0036358019061502045
0.15309310892394865,259,0.5570774767074427,0.5608375749494826,-0.003760098242039933
0.20412414523193154,260,0.5770158936789523,0.5808717568070869,-0.0038558631281345734
0.2551551815399144,261,0.5967757268472285,0.6006983772453047,-0.003922650398076266
0.3061862178478973,262,0.6163080296506093,0.6202685673100332,-0.003960537659423946
0.3572172541558802,263,0.635565660105402,0.6395354150250646,-0.00396975491966256
0.4082482904638631,264,0.6545031754011154,0.6584543008451956,-0.003951125444080272
0.4592793267718459,265,0.6730776923102069,0.6769832042714488,-0.003905511961241892
0.5103103630798288,266,0.6912485687737407,0.6950829781632702,-0.003834409389529503
0.5613413993878117,267,0.7089783617689094,0.7127175878437282,-0.003739226074818802
0.6123724356957946,268,0.7262322999671914,0.7298543126962901,-0.003622012729098678
0.6634034720037775,269,0.7429793071898626,0.7464639085825054,-0.0034846013926428387
0.7144345083117604,270,0.7591912783493672,0.7625207300552466,-0.0033294517058793938
0.7654655446197433,271,0.7748441377276879,0.7780028119884952,-0.0031586742608072926
0.8164965809277261,272,0.7899169380517502,0.7928919108787373,-0.00297497282698711
0.867527617235709,273,0.8043929254121781,0.8071735066822743,-0.002780581270096172
0.9185586535436918,274,0.8182584879682347,0.8208367666255598,-0.0025782786573250727
0.9695896898516747,275,0.8315042030516616,0.8338744729516738,-0.002370269900012212
1.0206207261596576,276,0.8441236672136322,0.8462829170363023,-0.0021592498226701284
1.0716517624676405,277,0.8561145055389295,0.8580617627138527,-0.001947257174923167
1.1226827987756234,278,0.8674771182179591,0.8692138819930253,-0.0017367637750661524
1.1737138350836063,279,0.8782156369231933,0.8797451666075595,-0.0015295296843662598
1.2247448713915892,280,0.8883366246355227,0.8896643190400766,-0.0013276944045539363
1.275775907699572,281,0.8978499687242929,0.8989826267748019,-0.0011326580505089945
1.326806944007555,282,0.9067675703540666,0.9077137235800585,-0.000946153225991897
1.3778379803155378,283,0.9151041683352453,0.9158733415968952,-0.0007691732616498248
1.4288690166235207,284,0.9228760522093037,0.92347905792059,-0.0006030057112863529
1.4799000529315036,285,0.9301018147529786,0.9305500392128019,-0.0004482244598232876
1.5309310892394865,286,0.9368011190433598,0.93710678768053,-0.00030566863717018666
1.5819621255474694,287,0.9429953805516541,0.9431708915113028,-0.0001755109596487392
1.6329931618554523,288,0.948706613481484,0.9487647825701253,-5.8169088641313316e-05
1.6840241981634352,289,0.9539580456183773,0.9539115038509818,4.654176739549154e-05
1.735055234471418,290,0.9587730634355112,0.9586344888424488,0.0001385745930623239
1.786086270779401,291,0.9631757642961511,0.9629573546214175,0.00021840967473363282
1.8371173070873836,292,0.9671900136724697,0.9669037101389033,0.00028630353356640104
1.8881483433953665,293,0.9708399400206892,0.9704969808147473,0.0003429592059418507
1.9391793797033494,294,0.9741491113833144,0.9737602502203767,0.00038886116293768147
1.9902104160113323,295,0.9771409784061366,0.9767161193065673,0.0004248590995692414
2.041241452319315,296,0.979838171961989,0.9793865833314181,0.00045158863057082055
2.092272488627298,297,0.982262899512563,0.9817929263666257,0.00046997314593721917
2.143303524935281,298,0.9844363604937255,0.9839556330108844,0.00048072748284111455
2.194334561243264,299,0.9863791007016944,0.9858943167201291,0.00048478398156537317
2.2453655975512468,300,0.9881105382137321,0.9876276639768006,0.00048287423693149645
2.2963966338592297,301,0.9896492798398213,0.989173393364933,0.0004758864748882763
2.3474276701672125,302,0.9910127474183582,0.9905482284944394,0.0004645189239188552
2.3984587064751954,303,0.9922174597352965,0.9917678836256316,0.00044957610966489536
2.4494897427831783,304,0.9932787471410626,0.9928470607822852,0.00043168635877732786
2.500520779091161,305,0.9942110017793766,0.9937994571064585,0.00041154467291815156
2.551551815399144,306,0.9950274675500707,0.9946377811984699,0.0003896863516007487
2.602582851707127,307,0.9957404610550368,0.9953737771982332,0.0003666838568036068
2.65361388801511,308,0.9963612238542936,0.9960182553967251,0.00034296845756853767
2.704644924323093,309,0.996900116241364,0.9965811282157454,0.00031898802561858286
2.7556759606310757,310,0.9973665193417562,0.9970714504573579,0.0002950688843983418
2.8067069969390586,311,0.9977690036648105,0.9974974627985473,0.00027154086626313134
2.8577380332470415,312,0.9981152696932097,0.9978666375889119,0.000248632104297819
2.9087690695550243,313,0.9984122930968522,0.9981857260969861,0.00022656699986611795
2.9598001058630072,314,0.9986662938796793,0.9984608064416641,0.00020548743801518388
3.01083114217099,315,0.9988828601489569,0.9986973315369941,0.0001855286119627486


==> figures/gaussian_normal.csv <==
z,normal
-3.0,0.0013498980316300933
-2.99,0.0013948872354922468
-2.98,0.0014412419173400134
-2.97,0.0014889987452374632
-2.96,0.0015381952117380577
-2.95,0.0015888696473648667
-2.94,0.0016410612341569964
-2.93,0.0016948100192772598
-2.92,0.0017501569286760992
-2.91,0.0018071437808064273
-2.9,0.0018658133003840375
-2.89,0.0019262091321878587
-2.88,0.0019883758548943256
-2.87,0.0020523589949397536
-2.86,0.0021182050404046217
-2.85,0.0021859614549132405
-2.84,0.0022556766915423202
-2.83,0.0023274002067315515
-2.82,0.0024011824741892525
-2.81,0.002477074998785861
-2.8,0.002555130330427932
-2.79,0.0026354020779049527
-2.78,0.0027179449227012578
-2.77,0.002802814632765025
-2.76,0.0028900680762261478
-2.75,0.002979763235054555
-2.74,0.003071959218650488
-2.73,0.0031667162773577934
-2.7199999999999998,0.0032640958158913144
-2.71,0.0033641604066691933
-2.7,0.0034669738030406647
-2.69,0.0035726009523997368
-2.68,0.00368110800917498
-2.67,0.0037925623476854887
-2.66,0.003907032574852774
-2.65,0.004024588542758306
-2.64,0.004145301361036037
-2.63,0.004269243409089351
-2.62,0.004396488348121309
-2.61,0.004527111132967324
-2.6,0.004661188023718747
-2.59,0.004798796597126178
-2.58,0.004940015757770645
-2.57,0.0050849257489910355
-2.56,0.005233608163555782
-2.55,0.005386145954066687
-2.54,0.005542623443082601
-2.53,0.005703126332950699
-2.52,0.005867741715332562
-2.51,0.006036558080412666
-2.5,0.006209665325776132
-2.49,0.006387154764943171
-2.48,0.006569119135546763
-2.4699999999999998,0.006755652607140651
-2.46,0.006946850788624312
-2.45,0.007142810735271415
-2.44,0.007343630955348342
-2.4299999999999997,0.007549411416309213
-2.42,0.0077602535505536425
-2.41,0.007976260260733725
-2.4,0.008197535924596131
-2.39,0.008424186399345685
-2.38,0.008656319025516543
-2.37,0.008894042630336772
-2.36,0.009137467530572669
-2.35,0.009386705534838566
-2.34,0.00964186994535833
-2.33,0.009903075559164245
-2.32,0.01017043866871968
-2.31,0.010444077061951083
-2.3,0.010724110021675809
-2.29,0.011010658324411388
-2.2800000000000002,0.01130384423855278
-2.27,0.011603791521903535
-2.26,0.011910625418547066
-2.25,0.012224472655044696
-2.24,0.012545461435946563
-2.23,0.012873721438602014
-2.2199999999999998,0.013209383807256284
-2.21,0.013552581146419983
-2.2,0.013903447513498595
-2.19,0.014262118410668878
-2.1799999999999997,0.014628730775989262
-2.17,0.015003422973732207
-2.16,0.015386334783925445
-2.15,0.0157776073910905
-2.14,0.01617738337216608
-2.13,0.01658580668360501
-2.12,0.017003022647632787
-2.11,0.017429177937657088
-2.1,0.017864420562816542
-2.09,0.01830889985165897
-2.08,0.01876276643493775
-2.07,0.019226172227517282
-2.06,0.019699270409376895
-2.05,0.020182215405704394
-2.04,0.020675162866070042
-2.0300000000000002,0.02117826964267226
-2.02,0.02169169376764678
-2.01,0.022215594429431475
-2.0,0.022750131948179195
-1.99,0.02329546775021182
-1.98,0.023851764341508513
-1.97,0.024419185280222543
-1.96,0.024997895148220435
-1.95,0.02558805952163861
-1.94,0.026189844940452685
-1.93,0.02680341887705495
-1.92,0.027428949703836802
-1.91,0.0280666066597725
-1.9,0.028716559816001803
-1.89,0.02937898004040943
-1.88,0.03005403896119979
-1.8699999999999999,0.030741908929465968
-1.8599999999999999,0.031442762980752714
-1.8499999999999999,0.03215677479561371
-1.84,0.03288411865916389
-1.83,0.0336249694196283
-1.82,0.03437950244588998
-1.81,0.03514789358403879
-1.8,0.03593031911292579
-1.79,0.03672695569872628
-1.78,0.03753798034851679
-1.77,0.03836357036287122
-1.76,0.03920390328748265
-1.75,0.040059156863817086
-1.74,0.040929508978807365
-1.73,0.04181513761359493
-1.72,0.04271622079132892
-1.71,0.0436329365240319
-1.7,0.04456546275854304
-1.69,0.045513977321549805
-1.68,0.046478657863720046
-1.67,0.04745968180294733
-1.66,0.04845722626672282
-1.65,0.0494714680336481
-1.64,0.05050258347410371
-1.63,0.051550748490089365
-1.6199999999999999,0.05261613845425206
-1.6099999999999999,0.053698928148119704
-1.5999999999999999,0.054799291699558
-1.59,0.055917402519469424
-1.58,0.057053433237754185
-1.57,0.058207555638553
-1.56,0.05937994059479304
-1.55,0.06057075800205901
-1.54,0.061780176711811886
-1.53,0.06300836446397844
-1.52,0.06425548781893581
-1.51,0.0655217120889165
-1.5,0.06680720126885807
-1.49,0.06811211796672544
-1.48,0.06943662333333173
-1.47,0.07078087699168552
-1.46,0.07214503696589378
-1.45,0.07352925960964836
-1.44,0.07493369953432708
-1.43,0.07635850953673913
-1.42,0.07780384052654638
-1.41,0.07926984145339239
-1.4,0.08075665923377107
-1.39,0.08226443867766892
-1.38,0.08379332241501436
-1.3699999999999999,0.08534345082196704
-1.3599999999999999,0.08691496194708509
-1.3499999999999999,0.08850799143740207
-1.3399999999999999,0.09012267246445249
-1.33,0.09175913565028077
-1.32,0.09341750899347179
-1.31,0.09509791779523902
-1.3,0.09680048458561036
-1.29,0.09852532904974787
-1.28,0.10027256795444206
-1.27,0.10204231507481915
-1.26,0.1038346811213004
-1.25,0.10564977366685535
-1.24,0.10748769707458694
-1.23,0.10934855242569191
-1.22,0.11123243744783456
-1.21,0.11313944644397739
-1.2,0.11506967022170822
-1.19,0.11702319602310873
-1.18,0.11900010745520073
-1.17,0.12100048442101824
-1.16,0.12302440305134343
-1.15,0.12507193563715036
-1.14,0.1271431505627983
-1.13,0.12923811224001786
-1.1199999999999999,0.13135688104273074
-1.1099999999999999,0.13349951324274728
-1.0999999999999999,0.13566606094638267
-1.0899999999999999,0.1378565720320355
-1.08,0.140071090088769
-1.07,0.14230965435593923
-1.06,0.1445722996639096
-1.05,0.1468590563758959
-1.04,0.1491699503309814
-1.03,0.15150500278834367
-1.02,0.15386423037273478
-1.01,0.15624764502125466
-1.0,0.15865525393145707
-0.9899999999999998,0.1610870595108309
-0.98,0.16354305932769236
-0.9699999999999998,0.1660232460635297
-0.96,0.16852760746683781
-0.9500000000000002,0.17105612630848183
-0.94,0.1736087803386246
-0.9300000000000002,0.17618554224525784
-0.9199999999999999,0.17878637961437172
-0.9100000000000001,0.1814112548917972
-0.8999999999999999,0.18406012534675953
-0.8900000000000001,0.18673294303717258
-0.8799999999999999,0.18942965477671214
-0.8700000000000001,0.19215020210369615
-0.8599999999999999,0.1948945212518084
-0.8500000000000001,0.19766254312269238
-0.8399999999999999,0.20045419326044972
-0.8300000000000001,0.2032693918280684
-0.8199999999999998,0.20610805358581308
-0.81,0.2089700878716016
-0.7999999999999998,0.21185539858339675
-0.79,0.21476388416363712
-0.7799999999999998,0.21769543758573318
-0.77,0.22064994634264962
-0.7599999999999998,0.2236272924375995
-0.75,0.2266273523768682
-0.7399999999999998,0.22964999716479062
-0.73,0.2326950923008974
-0.7199999999999998,0.23576249777925123
-0.71,0.2388520680899867
-0.6999999999999997,0.2419636522230731
-0.69,0.24509709367430943
-0.6800000000000002,0.24825223045357053
-0.6699999999999999,0.2514288950953102
-0.6600000000000001,0.2546269146713361
-0.6499999999999999,0.2578461108058647
-0.6400000000000001,0.26108629969286157
-0.6299999999999999,0.2643472921156776
-0.6200000000000001,0.267628893468983
-0.6099999999999999,0.27093090378300577
-0.6000000000000001,0.27425311775007355
-0.5899999999999999,0.27759532475346493
-0.5800000000000001,0.2809573088985643
-0.5699999999999998,0.2843388490463242
-0.56,0.28773971884902705
-0.5499999999999998,0.2911596867883464
-0.54,0.294598516215698
-0.5299999999999998,0.29805596539487644
-0.52,0.3015317875469662
-0.5099999999999998,0.3050257308975195
-0.5,0.3085375387259869
-0.48999999999999977,0.3120669494173906
-0.48,0.31561369651622256
-0.46999999999999975,0.3191775087825559
-0.45999999999999996,0.32275811025034773
-0.44999999999999973,0.32635522028792013
-0.43999999999999995,0.32996855366059363
-0.43000000000000016,0.3335978205954576
-0.41999999999999993,0.3372427268482495
-0.41000000000000014,0.34090297377232254
-0.3999999999999999,0.3445782583896759
-0.3900000000000001,0.34826827346401756
-0.3799999999999999,0.35197270757583726
-0.3700000000000001,0.3556912451994532
-0.3599999999999999,0.3594235667820088
-0.3500000000000001,0.3631693488243809
-0.33999999999999986,0.366928263963972
-0.33000000000000007,0.37069998105934643
-0.31999999999999984,0.37448416527668005
-0.31000000000000005,0.3782804781779807
-0.2999999999999998,0.38208857781104744
-0.29000000000000004,0.38590811880112263
-0.2799999999999998,0.38973875244420286
-0.27,0.3935801268019605
-0.2599999999999998,0.3974318867982396
-0.25,0.4012936743170763
-0.23999999999999977,0.40516512830220425
-0.22999999999999998,0.40904588485799415
-0.21999999999999975,0.4129355773517855
-0.20999999999999996,0.41683383651755773
-0.19999999999999973,0.42074029056089707
-0.18999999999999995,0.42465456526520456
-0.18000000000000016,0.4285762840990992
-0.16999999999999993,0.4325050683249616
-0.16000000000000014,0.4364405371085671
-0.1499999999999999,0.4403823076297575
-0.14000000000000012,0.44432999519409355
-0.1299999999999999,0.4482832133454389
-0.1200000000000001,0.4522415739794161
-0.10999999999999988,0.4562046874576833
-0.10000000000000009,0.46017216272297096
-0.08999999999999986,0.46414360741482796
-0.08000000000000007,0.4681186279860126
-0.06999999999999984,0.472096829819479
-0.06000000000000005,0.4760778173458931
-0.04999999999999982,0.4800611941616276
-0.040000000000000036,0.4840465631471692
-0.029999999999999805,0.48803352658588744
-0.020000000000000018,0.492021686283098
-0.009999999999999787,0.49601064368536846
0.0,0.5
0.010000000000000231,0.5039893563146317
0.020000000000000018,0.5079783137169019
0.03000000000000025,0.5119664734141127
0.040000000000000036,0.5159534368528308
0.050000000000000266,0.5199388058383726
0.06000000000000005,0.5239221826541068
0.07000000000000028,0.5279031701805212
0.08000000000000007,0.5318813720139874
0.08999999999999986,0.535856392585172
0.10000000000000009,0.539827837277029
0.10999999999999988,0.5437953125423167
0.1200000000000001,0.5477584260205839
0.1299999999999999,0.5517167866545611
0.14000000000000012,0.5556700048059064
0.1499999999999999,0.5596176923702425
0.16000000000000014,0.5635594628914329
0.16999999999999993,0.5674949316750384
0.18000000000000016,0.5714237159009008
0.18999999999999995,0.5753454347347954
0.20000000000000018,0.5792597094391031
0.20999999999999996,0.5831661634824423
0.2200000000000002,0.5870644226482147
0.22999999999999998,0.5909541151420059
0.2400000000000002,0.5948348716977959
0.25,0.5987063256829237
0.26000000000000023,0.6025681132017606
0.27,0.6064198731980396
0.28000000000000025,0.6102612475557974
0.29000000000000004,0.6140918811988774
0.30000000000000027,0.6179114221889528
0.31000000000000005,0.6217195218220193
0.3200000000000003,0.6255158347233202
0.33000000000000007,0.6293000189406536
0.33999999999999986,0.6330717360360281
0.3500000000000001,0.6368306511756191
0.3599999999999999,0.6405764332179912
0.3700000000000001,0.6443087548005468
0.3799999999999999,0.6480272924241628
0.3900000000000001,0.6517317265359824
0.3999999999999999,0.6554217416103241
0.41000000000000014,0.6590970262276774
0.41999999999999993,0.6627572731517505
0.43000000000000016,0.6664021794045424
0.43999999999999995,0.6700314463394064
0.4500000000000002,0.67364477971208
0.45999999999999996,0.6772418897496523
0.4700000000000002,0.6808224912174442
0.48,0.6843863034837774
0.4900000000000002,0.6879330505826096
0.5,0.6914624612740131
0.5100000000000002,0.6949742691024807
0.52,0.6984682124530338
0.5300000000000002,0.7019440346051237
0.54,0.705401483784302
0.5500000000000003,0.7088403132116537
0.56,0.712260281150973
0.5700000000000003,0.7156611509536759
0.5800000000000001,0.7190426911014357
0.5899999999999999,0.7224046752465351
0.6000000000000001,0.7257468822499265
0.6099999999999999,0.7290690962169942
0.6200000000000001,0.732371106531017
0.6299999999999999,0.7356527078843225
0.6400000000000001,0.7389137003071384
0.6499999999999999,0.7421538891941353
0.6600000000000001,0.745373085328664
0.6699999999999999,0.7485711049046898
0.6800000000000002,0.7517477695464294
0.69,0.7549029063256906
0.7000000000000002,0.758036347776927
0.71,0.7611479319100133
0.7200000000000002,0.7642375022207488
0.73,0.7673049076991025
0.7400000000000002,0.7703500028352095
0.75,0.7733726476231317
0.7600000000000002,0.7763727075624006
0.77,0.7793500536573503
0.7800000000000002,0.782304562414267
0.79,0.7852361158363629
0.8000000000000003,0.7881446014166034
0.81,0.7910299121283983
0.8200000000000003,0.793891946414187
0.8300000000000001,0.7967306081719316
0.8399999999999999,0.7995458067395502
0.8500000000000001,0.8023374568773076
0.8599999999999999,0.8051054787481916
0.8700000000000001,0.8078497978963038
0.8799999999999999,0.8105703452232879
0.8900000000000001,0.8132670569628274
0.8999999999999999,0.8159398746532405
0.9100000000000001,0.8185887451082028
0.9199999999999999,0.8212136203856283
0.9300000000000002,0.8238144577547422
0.94,0.8263912196613754
0.9500000000000002,0.8289438736915182
0.96,0.8314723925331622
0.9700000000000002,0.8339767539364704
0.98,0.8364569406723077
0.9900000000000002,0.8389129404891691
1.0,0.8413447460685429
1.0099999999999998,0.8437523549787453
1.0200000000000005,0.8461357696272652
1.0300000000000002,0.8484949972116563
1.04,0.8508300496690187
1.0499999999999998,0.853140943624104
1.0600000000000005,0.8554277003360906
1.0700000000000003,0.8576903456440608
1.08,0.859928909911231
1.0899999999999999,0.8621434279679645
1.0999999999999996,0.8643339390536173
1.1100000000000003,0.8665004867572528
1.12,0.8686431189572693
1.13,0.8707618877599821
1.1399999999999997,0.8728568494372017
1.1500000000000004,0.8749280643628499
1.1600000000000001,0.8769755969486566
1.17,0.8789995155789818
1.1799999999999997,0.8809998925447993
1.1900000000000004,0.8829768039768913
1.2000000000000002,0.8849303297782918
1.21,0.8868605535560226
1.2199999999999998,0.8887675625521653
1.2300000000000004,0.8906514475743081
1.2400000000000002,0.8925123029254132
1.25,0.8943502263331446
1.2599999999999998,0.8961653188786995
1.2700000000000005,0.8979576849251809
1.2800000000000002,0.8997274320455579
1.29,0.9014746709502521
1.2999999999999998,0.9031995154143896
1.3100000000000005,0.9049020822047611
1.3200000000000003,0.9065824910065282
1.33,0.9082408643497193
1.3399999999999999,0.9098773275355475
1.3500000000000005,0.9114920085625979
1.3600000000000003,0.913085038052915
1.37,0.914656549178033
1.38,0.9162066775849856
1.3899999999999997,0.917735561322331
1.4000000000000004,0.919243340766229
1.4100000000000001,0.9207301585466077
1.42,0.9221961594734536
1.4299999999999997,0.9236414904632608
1.4400000000000004,0.9250663004656731
1.4500000000000002,0.9264707403903517
1.46,0.9278549630341062
1.4699999999999998,0.9292191230083144
1.4800000000000004,0.9305633766666683
1.4900000000000002,0.9318878820332746
1.5,0.9331927987311419
1.5099999999999998,0.9344782879110834
1.5200000000000005,0.9357445121810642
1.5300000000000002,0.9369916355360216
1.54,0.9382198232881881
1.5499999999999998,0.939429241997941
1.5600000000000005,0.9406200594052071
1.5700000000000003,0.941792444361447
1.58,0.9429465667622459
1.5899999999999999,0.9440825974805306
1.6000000000000005,0.9452007083004421
1.6100000000000003,0.9463010718518803
1.62,0.9473838615457479
1.63,0.9484492515099107
1.6399999999999997,0.9494974165258963
1.6500000000000004,0.9505285319663519
1.6600000000000001,0.9515427737332772
1.67,0.9525403181970526
1.6799999999999997,0.9535213421362799
1.6900000000000004,0.9544860226784502
1.7000000000000002,0.955434537241457
1.71,0.9563670634759681
1.7199999999999998,0.957283779208671
1.7300000000000004,0.9581848623864051
1.7400000000000002,0.9590704910211927
1.75,0.9599408431361829
1.7599999999999998,0.9607960967125173
1.7700000000000005,0.9616364296371288
1.7800000000000002,0.9624620196514833
1.79,0.9632730443012737
1.7999999999999998,0.9640696808870742
1.8100000000000005,0.9648521064159612
1.8200000000000003,0.9656204975541101
1.83,0.9663750305803717
1.8399999999999999,0.9671158813408361
1.8500000000000005,0.9678432252043864
1.8600000000000003,0.9685572370192473
1.87,0.9692580910705341
1.88,0.9699459610388002
1.8899999999999997,0.9706210199595906
1.9000000000000004,0.9712834401839983
1.9100000000000001,0.9719333933402275
1.92,0.9725710502961632
1.9299999999999997,0.973196581122945
1.9400000000000004,0.9738101550595474
1.9500000000000002,0.9744119404783614
1.96,0.9750021048517795
1.9699999999999998,0.9755808147197774
1.9800000000000004,0.9761482356584915
1.9900000000000002,0.9767045322497881
2.0,0.9772498680518208
2.01,0.9777844055705686
2.0200000000000005,0.9783083062323532
2.0300000000000002,0.9788217303573278
2.04,0.9793248371339299
2.05,0.9798177845942956
2.0600000000000005,0.9803007295906231
2.0700000000000003,0.9807738277724828
2.08,0.9812372335650622
2.09,0.981691100148341
2.1000000000000005,0.9821355794371834
2.1100000000000003,0.9825708220623429
2.12,0.9829969773523672
2.13,0.983414193316395
2.1399999999999997,0.9838226166278339
2.1500000000000004,0.9842223926089095
2.16,0.9846136652160745
2.17,0.9849965770262678
2.1799999999999997,0.9853712692240107
2.1900000000000004,0.9857378815893312
2.2,0.9860965524865014
2.21,0.98644741885358
2.2199999999999998,0.9867906161927437
2.2300000000000004,0.987126278561398
2.24,0.9874545385640534
2.25,0.9877755273449553
2.26,0.988089374581453
2.2700000000000005,0.9883962084780965
2.2800000000000002,0.9886961557614472
2.29,0.9889893416755886
2.3,0.9892758899783242
2.3100000000000005,0.989555922938049
2.3200000000000003,0.9898295613312803
2.33,0.9900969244408357
2.34,0.9903581300546417
2.3500000000000005,0.9906132944651614
2.3600000000000003,0.9908625324694273
2.37,0.9911059573696632
2.38,0.9913436809744834
2.3899999999999997,0.9915758136006543
2.4000000000000004,0.9918024640754038
2.41,0.9920237397392663
2.42,0.9922397464494463
2.4299999999999997,0.9924505885836908
2.4400000000000004,0.9926563690446517
2.45,0.9928571892647285
2.46,0.9930531492113757
2.4699999999999998,0.9932443473928594
2.4800000000000004,0.9934308808644533
2.49,0.9936128452350568
2.5,0.9937903346742238
2.51,0.9939634419195873
2.5200000000000005,0.9941322582846674
2.5300000000000002,0.9942968736670493
2.54,0.9944573765569173
2.55,0.9946138540459333
2.5600000000000005,0.9947663918364442
2.5700000000000003,0.994915074251009
2.58,0.9950599842422293
2.59,0.9952012034028738
2.6000000000000005,0.9953388119762813
2.6100000000000003,0.9954728888670327
2.62,0.9956035116518787
2.63,0.9957307565909107
2.6399999999999997,0.9958546986389639
2.6500000000000004,0.9959754114572417
2.66,0.9960929674251472
2.67,0.9962074376523146
2.6799999999999997,0.996318891990825
2.6900000000000004,0.9964273990476002
2.7,0.9965330261969594
2.71,0.9966358395933308
2.7199999999999998,0.9967359041841087
2.7300000000000004,0.9968332837226422
2.74,0.9969280407813496
2.75,0.9970202367649454
2.76,0.9971099319237738
2.7700000000000005,0.997197185367235
2.7800000000000002,0.9972820550772987
2.79,0.9973645979220951
2.8,0.997444869669572
2.8100000000000005,0.9975229250012141
2.8200000000000003,0.9975988175258107
2.83,0.9976725997932685
2.84,0.9977443233084576
2.8500000000000005,0.9978140385450868
2.8600000000000003,0.9978817949595954
2.87,0.9979476410050603
2.88,0.9980116241451057
2.8899999999999997,0.9980737908678121
2.9000000000000004,0.998134186699616
2.91,0.9981928562191936
2.92,0.9982498430713239
2.9299999999999997,0.9983051899807227
2.9400000000000004,0.998358938765843
2.95,0.9984111303526352
2.96,0.998461804788262
2.9699999999999998,0.9985110012547626
2.9800000000000004,0.99855875808266
2.99,0.9986051127645078
3.0,0.9986501019683699

